Enterprise Software Service Emulation: Constructing Large-Scale Testbeds

Constructing testbeds for systems which are interconnected with large networks of other software services is a challenging task. It is particularly difficult to create testbeds facilitating evaluation of the non-functional qualities of a system, such as scalability, that can be expected in production deployments. Software service emulation is an approach for creating such testbeds where service behaviour is defined by emulate-able models executed in an emulation runtime environment. We present (i) a meta-modelling framework supporting emulate-able service modelling (including messages, protocol, behaviour and states), and (ii) Kaluta, an emulation environment able to concurrently execute large numbers (thousands) of service models, providing a testbed which mimics the behaviour and characteristics of large networks of interconnected software services. Experiments show that Kaluta can emulate 10,000 servers using a single physical machine, and is a practical testbed for scalability testing of a real, enterprise-grade identity management suite. The insights gained into the tested enterprise system were used to enhance its design.

==> abstract.txt <==
Constructing testbeds for systems which are interconnected with large
networks of other software services is a challenging task. It is
particularly difficult to create testbeds facilitating evaluation of the
non-functional qualities of a system, such as scalability, that can be
expected in production deployments. Software service emulation is an approach
for creating such testbeds where service behaviour is defined by emulate-able
models executed in an emulation runtime environment. We present (i) a
meta-modelling framework supporting emulate-able service modelling (including
messages, protocol, behaviour and states), and (ii) Kaluta, an emulation
environment able to concurrently execute large numbers (thousands) of service
models, providing a testbed which mimics the behaviour and characteristics
of large networks of interconnected software services. Experiments show that
Kaluta can emulate 10,000 servers using a single physical machine, and is a
practical testbed for scalability testing of a real, enterprise-grade identity
management suite. The insights gained into the tested enterprise system were
used to enhance its design.


==> data/cpu-time-direct-summary.dat <==
# num-em-eps min 1st-quart median 3rd-quart max

# expressive
1 00:00 00:00 00:00 00:00 00:00
10 00:00 00:00 00:00 00:00 00:00
20 00:01 00:01 00:01 00:01 00:01
55 00:03 00:03 00:03 00:03 00:03
150 00:10 00:10 00:10 00:10 00:10
400 00:28 00:28 00:28 00:28 00:28
1000 01:18 01:18 01:24 01:28 01:33
3000 04:38 04:38 06:57 08:20 08:20
8000 20:44 21:27 23:15 26:18 27:55
10000 30:53 31:29 32:44 36:24 43:51


# rudimentary
1 00:00 00:00 00:00 00:00 00:00
10 00:00 00:00 00:00 00:00 00:00
20 00:00 00:00 00:00 00:00 00:00
55 00:00 00:00 00:00 00:00 00:00
150 00:00 00:00 00:00 00:00 00:00
400 00:02 00:02 00:02 00:02 00:02
1000 00:05 00:05 00:05 00:05 00:05
3000 00:15 00:16 00:17 00:18 00:24
8000 00:45 00:48 00:49 01:11 01:20
10000 01:02 01:03 01:10 01:10 01:11


==> data/ldap-expr-servers-eng-peak-mem-summary.dat <==
peak-engine-rss
# num-em-eps min 1st-quart median 3rd-quart max
10 13.10 13.10 13.12 13.12 14.16
20 13.12 13.13 13.18 13.68 13.99
150 11.72 11.72 20.15 20.16 24.23
55 15.24 15.59 16.77 16.74 17.04
1 11.76 11.76 11.77 11.77 11.77
3000 143.93 143.93 335.31 424.30 443.96
400 40.42 40.42 43.30 44.14 47.83
10000 596.45 596.45 649.63 656.04 949.99
8000 545.81 545.81 573.56 575.31 714.77
1000 68.66 68.66 94.81 109.07 142.79


==> data/ldap-expr-servers-wl-summary.dat <==
# num-em-eps min 1st-quart median 3rd-quart max
10 300 1271 1324.0 1364 1409
20 270 758 840.5 1321 1397
150 299 630 750.0 800 1409
55 260 640.0 748 821.5 1434
1 593 599 600.5 601 612
3000 270 839 970.0 1280 2981
400 290 660 768.0 820 1421
10000 300 1120 1490.0 2240 5660
8000 300 1020 1300.0 1910 4410
1000 280 714 820.0 900 1454


==> data/ldap-rud-servers-eng-peak-mem-summary.dat <==
peak-engine-rss
# num-em-eps min 1st-quart median 3rd-quart max
10 4.89 4.92 5 5.11 5.25
20 5.41 5.43 5.61 5.66 6.02
150 10.19 10.19 11.74 11.87 12.62
55 6.57 6.61 6.86 6.88 6.94
1 3.62 3.62 3.62 3.62 3.62
3000 43.80 43.80 83.41 86.46 219.30
400 23.84 23.84 25.09 25.68 26.50
10000 107.76 107.76 185.16 185.93 193.52
8000 71.08 71.08 197.29 227.40 361.64
1000 38.38 38.38 44.72 46.89 53.26


==> data/ldap-rud-servers-wl-summary.dat <==
# num-em-eps min 1st-quart median 3rd-quart max
10 229 443 465.0 474 508
20 218 280 314.0 463 482
150 230 259 271.0 300 487
55 230 289.0 300 310.0 499
1 390 390 393.5 430 441
3000 210 290 291.0 300 601
400 218 250 260.0 270 493
10000 210 270 320.0 330 750
8000 230 300 310.0 310 758
1000 230 260 260.0 270 544


==> data/wl-total-summary.dat <==
# method-idx min 1st-quart median 3rd-quart max
1 54 161 195 228 613 #VMs
2 260 640 748 821.5 1434 #High-Fidelity
#3 230 289 300 310 499 #Low-Fidelity




==> icse-review-analysis.txt <==
Summary
-------

The reviewers comments indicate that the paper was quite well received
but "lacks depth and completeness". Four reviews were returned which
may indicate that it really was borderline; requiring an additional
reviewer to make a final decision.

Positives
---------

It seems that the quality of the write up was up to standard and that
the problem was relatively well understood, although 1 reviewer STILL
did not understand that we emulate services and not clients/users:

> ... well structured and well written ...

> ... is well written and easy to read.

> ... assessment results are nicely presented.

> ... provides a nice summary of the problem in the intro.

> The example in the paper is well described, and has industrial
> applicability, and some evaluation has been done.


It also seems that our approach/solution is well regarded:

> ... proposed solution is reasonable and seems to work well.

> ... introduces a reasonable framework for describing the various
> models that are needed along with simple formalisms for the various
> parts.


Negatives
---------

Some of the criticism is unfocused and difficult to
analyse. Specifically, I don't really know what is meant by:

> The description of the approach and especially of the emulator is
> quite imprecise and it is difficult to distinguish the actual
> research contribution from best practice in the field. The authors
> should be more precise especially in the part of the system that are
> non trivial and represent the core research contribution of the
> paper.

All of what we describe is 'research' and in particular we don't
describe anything which is simply "best practice in the
field". Perhaps the reviewer means why not just use best practises in
the field for each meta-model element?

> The design of the system is not really discussed. The paper
> describes the implemented system, but does not describe how its
> design could lead to a general solution. For example, what range of
> protocols can be modeled, and for what range of systems will these
> be applicable?  Why could the system not just use standard protocol
> specification tools? The same questions apply to the other facets of
> service modeling.

Presenting a generic emulator design, rather than Kaluta, may have
been a better idea. This would be more general, allowing others to
develop their own emulator implementations. The questions the reviewer
follows this observation with though, relate to the meta-model rather
than the design of the emulator. These questions are all reasonable
and have been answered in the past. Unfortunately we couldn't really
go into depth with the limited space.

> The level of effort required to specify the service emulations is
> unclear, and some indication of this would be useful.

This is something we can answer vaguely with a sentence or two but is
difficult to answer with precision/rigour. Perhaps lines of code would
be more precise or at least an appropriate approximation?

> Section III states that the scalability of the approach depends on
> the level of fidelity of the service model, but this is discussed no
> further.  Furthermore, it is unclear to which level of detail the
> LDAP service module was specified, and so it is difficult to fully
> assess the scalability of the approach.

Model fidelity is a dimension which we didn't really have the space to
describe properly. Moreover, we have shown in the past that it is not
really a critical factor, i.e. it does not significantly affect
scalability. Scalability is determined, firstly, by the time and
memory performance of each model layer, and secondly, by the emulator
itself, i.e. what optimisations it can make to improve scalability,
such as non-blocking IO, copy-on-write data stores, etc.

Reviewers made a couple of points regarding heterogeneity which we
already knew to be a significant weakness in our work:

> Although the paper mentions in passing that other kinds of services
> have been emulated, a discussion on the generality if the approach
> would improve the paper.

> The idea of building models that describe interactions and from
> which test drivers are synthesized is certainly not new. Applying
> the concept on a large scale and dealing with the
> large-distributed-system challenge is certainly worthwhile. But
> given that the originality is beyond the models, I was left hoping
> that the paper would address the question of the how well the
> modeling mechanism would work across a broad spectrum of
> applications. The two applications studied are interesting, but how
> well did they challenge the modeling mechanisms?  In section IV.E,
> third paragraph, the paper makes exactly this point. Dealing with
> this issue as well as possible with a limited number of target
> systems would be extremely valuable.

Since submitting this paper we have developed a banking web service
and incorporated it within Kaluta. Experiments involving a
heterogeneous environment are imminent and their results will be
reported in a Journal version of this paper.

The overall tone of the following paragraph seems to point to a lack
of a discussion section. While it would have been nice to informally
discuss some of the wider issues, there really wasn't any space to
spare and remain convinced this was the right thing to omit.

> The empirical evaluation addresses scalability issues, but there are
> a host of questions not addressed that seem just as important.  Can
> sufficiently powerful approximations of behavior be created using
> the modeling approach? Can actual *engineers* do this in practice?
> This is mentioned in the threats to validity section but a more
> balanced presentation of the strengths *and* weaknesses of the
> approach is needed.  Note that when dealing with increasingly large
> systems problems such as those just cited become increasingly
> large.)  While I wouldn't expect that all of the questions could be
> investigated, it would be nice to see more discussion of these
> issues. It would also be nice to see some argumentation for why the
> scalability questions are the best questions to consider first, and
> sufficient questions to consider.

One question raised in the preceding paragraph seems particularly
unfair:

> Can sufficiently powerful approximations of behavior be created
> using the modeling approach?

Considering that we evaluated the approach by using it to test an
industrial tool I think it's safe to answer: yes.

> Further, since there are existing approaches (described in the
> related work section) for addressing this problem, it would be more
> appropriate to empirically compare this approach to one or more of
> the leading contenders among those.

I think this is a good point and we covered our ASE 2012 submission by
comparison with VMWare VM based environments. Perhaps this evaluation
should be included in the Journal version of this paper?


==> icse-reviews.txt <==
*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=

First reviewer's review:

Summary of the submission <<<

This paper describes a service emulation environment that can be used to
emulate services for a system under test. The environment can support
scalability and performance testing for large scale distributed systems. The
paper describes this system, called Kaluta, how several facets of service
modeling (messages, protocols, behavior, and state) can be modeled and
emulated, and provides an example use scenario in which Kaluta emulates an LDAP
server to test the scalability and performance for a large scale deployment of
the CA identity minder system, used in a number of industrial settings. They
evaluate how well Kaluta itself scales in this context.

Evaluation <<<

This paper is well structured and well written. It seems to provide a solution
to testing large scale systems that has been inadequately served. The example
in the paper is well described, and has industrial applicability, and some
evaluation has been done. 

There are a number if improvements that could be made to the paper. 

1. The design of the system is not really discussed. The paper describes the
implemented system, but does not describe how its design could lead to a
general solution. For example, what range of protocols can be modeled, and for
what range of systems will these be applicable? Why could the system not just
use standard protocol specification tools? The same questions apply to the
other facets of service modeling. 

2. The level of effort required to specify the service emulations is unclear,
and some indication of this would be useful. 

3. Section III states that the scalability of the approach depends on the level
of fidelity of the service model, but this is discussed no further.
Furthermore, it is unclear to which level of detail the LDAP service module was
specified, and so it is difficult to fully assess the scalability of the
approach.

4. Although the paper mentions in passing that other kinds of services have
been emulated, a discussion on the generality if the approach would improve 
the paper.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Second reviewer's review:

Summary of the submission <<<

This paper describes a system called KALUTA for providing test environments for
large distributed systems. The problem addressed is the interface/interaction
with the SUT from what will inevitably be a large number of input sources
(other systems or actual users). The main problems addressed are the
description of the interfaces that need to be provided and the balance between
fidelity and scalability.

Evaluation <<<

Summary: The paper was discussed positively but the consensus was that the
paper lacks
depth and completeness. The reviews summarize the details.

+ The paper provides a nice summary of the problem in the intro.
+ The paper introduces a reasonable framework for describing the various models
that are needed along with simple formalisms for the various parts.
+ The paper is well written and easy to read.
+ The assessment results are nicely presented.

- The formalisms used to describe the KALUTA models are pretty simple. This
relates to the next point.
- The idea of building models that describe interactions and from which test
drivers are synthesized is certainly not new. Applying the concept on a large
scale and dealing with the large-distributed-system challenge is certainly
worthwhile. But given that the originality is beyond the models, I was left
hoping that the paper would address the question of the how well the modeling
mechanism would work across a broad spectrum of applications. The two
applications studied are interesting, but how well did they challenge the
modeling mechanisms? In section IV.E, third paragraph, the paper makes exactly
this point. Dealing with this issue as well as possible with a limited number
of target systems would be extremely valuable.

Minor points:
. Microsoft Word has (as one would expect) added its own special sauce to the
paper by changing the paragraph spacing to an inconsistent value on the RHS of
page 6.
. s/emulate emulate/emulate/ at the beginning of section IV

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Third reviewer's review:

Summary of the submission <<<

This paper presents an environment for emulating services on large scale for
supporting testing. The approach consists in a layered service meta-model and
an emulation system. The layered service meta-model abstracts services as
messages, protocols and behaviours, the emulation system emulates the services
based on the service models.

Evaluation <<<

The paper copes with a relevant problem and present an industrial case study.
The proposed solution is reasonable and seems to work well. The description of
the approach and especially of the emulator is quite imprecise and it is
difficult to distinguish the actual research contribution from best practice in
the field. The authors should be more precise especially in the part of the
system that are non trivial and represent the core research contribution of the
paper.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Fourth reviewer's review:

Summary of the submission <<<

The paper presents an approach for supporting testing of
large-scale systems that depend on services which need
to be emulated.  The focus is on verifying non-functional
qualities such as scalability. Services are modelled, 
and an emulation environment supports the system execution 
and execution of models. Data on the application of the
approach is presented.

Evaluation <<<

The empirical evaluation addresses scalability issues, but
there are a host of questions not addressed that seem just
as important.  Can sufficiently powerful approximations of 
behavior be created using the modeling approach? Can actual
*engineers* do this in practice? This is mentioned in the
threats to validity section but a more balanced presentation
of the strengths *and* weaknesses of the approach is needed.
Note that when dealing with increasingly large systems problems such as those
just cited become increasingly large.)  While I wouldn't expect that all of the
questions could be investigated, it would be nice to see more discussion of
these issues. It would also be nice to see some argumentation for 
why the scalability questions are the best questions to 
consider first, and sufficient questions to consider.

Further, since there are existing approaches (described in
the related work section) for addressing this problem, it
would be more appropriate to empirically compare this approach
to one or more of the leading contenders among those.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*


==> llncs2e/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam


==> llncs2e/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with aphabetic sorting

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 5
TITLE: Modelling and Emulation of Large-Scale Enterprise Software Environments
AUTHORS: Cameron Hine, Steve Versteeg, Jean-Guy Schneider and Jun Han


----------- REVIEW -----------
The paper presents a test environment for emulating services large scale. The
approach comes with an own meta-model to specify services interfaces and
behavior.

The authors evaluated the approach on the case of CA IdentityMinder emulating
10000 servers accessing this suit. The results look indeed very promising.

It would be good to learn more about the reasoning behind the presented
language design. Could other languages have been used, such as the standard
WSDL?

----------------------- REVIEW 2 ---------------------
PAPER: 5
TITLE: Modelling and Emulation of Large-Scale Enterprise Software Environments
AUTHORS: Cameron Hine, Steve Versteeg, Jean-Guy Schneider and Jun Han


----------- REVIEW -----------
The paper describes an emulation environment in which one can create
lightweight models of third-party (w.r.t. the developer and system under test)
services that can then be used as testing stubs for testing the actual system
under test.

The problem of providing test scaffolding around complex systems is a complex
and well known problem for as long as we have had software. This work attempts
to provide a disciplined and more-declarative way to build such and so is
interesting from that perspective. I think it makes a definite contribution in
this area for the types of third-party systems that are amenable to this kind
of light weight modeling.

The chief weakness of the work is that the authors attempt to claim that this
supports load testing, or at least high scale testing, but neglect to discuss
the issue that external services themselves have nontrivial performance that
can impact heavily the SUT. That is, the lightweight model emulators run so
fast that 10,000s of them can be provided on one host. Leaving aside the issue
of semantics, there is apparently no way to model response delays in the
third-party services to see how that may affect the scaling of the SUT. The
user of this tool could be misled by positive scale tests by using the tool,
only to find out that the system when deployed into the real environment does
not perform nearly so well.  This is an issue that should be at the very least
discussed in this paper and, in my opinion, be addressed in the research work
and the tool.

Another assumption that underlies the work is that it makes sense to use these
lightweight emulation models in place of services that may have extremely
complex semantics.  It is implausible that simple models at the level of
query/response grammars will be adequate in modeling complex systems such as
commerce web sites. The paper would profit from a discussion of the issue of
the limitations of the approach and how semantics of the third party service
enters.

Overall though, I think the paper lays out a good initial study that can be
built upon going forward.


----------------------- REVIEW 3 ---------------------
PAPER: 5
TITLE: Modelling and Emulation of Large-Scale Enterprise Software Environments
AUTHORS: Cameron Hine, Steve Versteeg, Jean-Guy Schneider and Jun Han


----------- REVIEW -----------
The paper describes an interesting approach to support light weight automatic
load and scalability testing. The approach addresses the problem to generate
stubs a SUT is using to perform its tasks. The issue is here to generate the
necessary environmental stubs to assess the SUT.

The approach Kaluta is based on modeling the services a SUT is going to use
and to have thousands of such stubs available in such a setting to create a
testbed for a realistic scalability test.

The described approach is interesting and according to the authors it has been
successfully implemented. The paper is a good read and the explanations are
easy to understand.

However, as a scientific paper it should discuss more thoroughly discuss not
only the merits of the approach but also the limitations. It is hard to see
whether realistic data for the SUT can be created since the real processing of
data in a database system or communication using a real messaging / middleware
system is not present in the approach. Admittedly this is not the authors' goal
but it is important to discuss what the limits of the approach as well.

May be the approach can be extended to mimic the additional processing time by
a database system, operating and communication system as well.

An additional negative point is that some of the referenced literature is not
easily obtainable. In addition it would be nice to see the tool in its source
form...


